Robustness of type-II Dirac cones in biphenylene-based structures

The electronic properties of one- and two-dimensional biphenylene-based systems, such as nanoribbons and bilayers, are studied within a unified approach. Besides the bilayer with direct (AA) stacking, we present two additional symmetric stackings for bilayer biphenylene that we denote by AB, by analogy with bilayer graphene, and AX, which can be derived by a small translation (slip) from the AA bilayer, with distinct band structures. We combine first-principles calculations with a tight-binding model to provide a realistic effective description of these structures. Our approach provides a global framework to characterize and analyze the robustness of the type-II Dirac cone within these structures, captures the variations caused by different stackings, and highlights important symmetries inherent in the biphenylene nanoribbon Dirac cones and edge states.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


